Universal relations for compact stars with exotic degrees of freedom

The nature of the highly dense matter inside the supernova remnant compact star is not constrained by terrestrial experiments and hence modeled phenomenologically to accommodate the astrophysical observations from compact stars. The observable properties of the compact stars are highly sensitive to the microscopic model of highly dense matter. However, some universal relations exist between some macroscopic properties of compact stars independent of the matter model. We study the universal relation including the stars containing exotic degrees of freedom such as heavier strange and non-strange baryons, strange quark matter in normal and superconducting phases, etc. We examine the universal relations for quantities moment of inertia - tidal love number - quadrupole moment. We also study the correlation of non-radial f-mode and p-mode frequencies with stellar properties. We find the f-mode frequency observes the universal relation with dimensionless tidal deformability but the p-mode frequency does not show a good correlation with stellar properties. The p-mode frequency is sensitive to the composition of the matter. We find that universal relation is also applicable for stars with exotic matter in the core of the star with several models of exotic matter.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

25.11.10  svjour3.cls   3.3   \subclass(name) modified to emit:
                              "Mathematics Subject Classification (2010)"

